A broken FEEC framework for electromagnetic problems on mapped multipatch domains

We present a framework for the structure-preserving approximation of partial differential equations on mapped multipatch domains, extending the classical theory of finite element exterior calculus (FEEC) to discrete de Rham sequences which are broken, i.e., fully discontinuous across the patch interfaces. Following the Conforming/Nonconforming Galerkin (CONGA) schemes developed in [http://dx.doi.org/10.1090/mcom/3079, arXiv:2109.02553, our approach is based on: (i) the identification of a conforming discrete de Rham sequence with stable commuting projection operators, (ii) the relaxation of the continuity constraints between patches, and (iii) the construction of conforming projections mapping back to the conforming subspaces, allowing to define discrete differentials on the broken sequence. This framework combines the advantages of conforming FEEC discretizations (e.g. commuting projections, discrete duality and Hodge-Helmholtz decompositions) with the data locality and implementation simplicity of interior penalty methods for discontinuous Galerkin discretizations. We apply it to several initial- and boundary-value problems, as well as eigenvalue problems arising in electromagnetics. In each case our formulations are shown to be well posed thanks to an appropriate stabilization of the jumps across the interfaces, and the solutions are extremely robust with respect to the stabilization parameter. Finally we describe a construction using tensor-product splines on mapped cartesian patches, and we detail the associated matrix operators. Our numerical experiments confirm the accuracy and stability of this discrete framework, and they allow us to verify that expected structure-preserving properties such as divergence or harmonic constraints are respected to floating-point accuracy.

==> plots/cc_eigenpbm_L_shape/curved_L_shape_nc=56_deg=6/diag.txt <==

 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/eigenpbm_testcases.py
 executed on: 
   2022-06-11 16:29:53.875558

 params:  
   domain_name: curved_L_shape 
   operator: curl-curl 
   mu: 1 
   nu: 0 
   nc: 56 
   deg: 6 
   gamma_h: 0 
   generalized_pbm: True 
   nb_eigs_solve: 10 
   skip_eigs_threshold: 1e-07 

 diags:  
   ndofs_V0: 11532 
   ndofs_V1: 22692 
   ndofs_V2: 11163 
   eigenvalue_0: 1.818534516506702 
   eigenvalue_1: 3.4905759655768342 
   eigenvalue_2: 10.065601491446373 
   eigenvalue_3: 10.111883144648221 
   eigenvalue_4: 12.435468231170852 
   skipped eigenvalue_0: 8.003118168176115e-09 
   skipped eigenvalue_1: 1.1121516152456934e-08 
   skipped eigenvalue_2: 1.3783989061266766e-08 
   skipped eigenvalue_3: 1.9612985013850448e-08 
   skipped eigenvalue_4: 3.073153642674242e-08 
   error_0: 3.66358032981573e-05 
   error_1: 2.6721316581657106e-07 
   error_2: 8.953627173013956e-09 
   error_3: 3.0860517785669117e-06 
   error_4: 6.901722914776087e-05 
 ---------- ---------- ---------- ---------- ---------- ---------- 



==> plots/cc_eigenpbm_pretzel/pretzel_f_nc=20_deg=6/diag.txt <==

 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/eigenpbm_testcases.py
 executed on: 
   2022-06-11 16:28:34.386157

 params:  
   domain_name: pretzel_f 
   operator: curl-curl 
   mu: 1 
   nu: 0 
   nc: 20 
   deg: 6 
   gamma_h: 0 
   generalized_pbm: True 
   nb_eigs_solve: 10 
   skip_eigs_threshold: 1e-07 

 diags:  
   ndofs_V0: 12168 
   ndofs_V1: 23400 
   ndofs_V2: 11250 
   eigenvalue_0: 0.1795339843128042 
   eigenvalue_1: 0.1992261261004158 
   eigenvalue_2: 0.6992717244196204 
   eigenvalue_3: 0.8709410438962955 
   eigenvalue_4: 1.1945106937723649 
   eigenvalue_5: 1.2546992683029643 
   skipped eigenvalue_0: 3.549854854512091e-10 
   skipped eigenvalue_1: 3.897618894299626e-10 
   skipped eigenvalue_2: 4.5071857357470435e-10 
   skipped eigenvalue_3: 5.037523731488136e-10 
   error_0: 1.280420214300193e-11 
   error_1: 4.157785227221211e-13 
   error_2: 1.962041640268808e-11 
   error_3: 9.629541608546788e-11 
   error_4: 7.236478083427755e-11 
   error_5: 2.964295475749168e-12 
 ---------- ---------- ---------- ---------- ---------- ---------- 



==> plots/magnetostatic_metal/pretzel_f_dipole_J_nc=2_deg=3/diag_dipole_J_P_L2_wcurl_J.txt <==

 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/magnetostatic_testcase.py
 executed on: 
   2022-05-05 12:52:06.196159

 params:  
   domain_name: pretzel_f 
   nc: 2 
   deg: 3 
   bc_type: metallic 
   source_type: dipole_J 
   source_proj: P_L2_wcurl_J 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   sol_norm: 0.05037881377876159 
   sol_ref_norm: 0.05459545398478144 
   rel_l2_error: 0.245185677494888 
 ---------- ---------- ---------- ---------- ---------- ---------- 


 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/magnetostatic_testcase.py
 executed on: 
   2022-05-05 13:45:13.688334

 params:  
   domain_name: pretzel_f 
   nc: 2 
   deg: 3 
   bc_type: metallic 
   source_type: dipole_J 
   source_proj: P_L2_wcurl_J 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   sol_norm: 0.05037881377876159 
   sol_ref_norm: 0.05459545398478144 
   rel_l2_error: 0.245185677494888 
 ---------- ---------- ---------- ---------- ---------- ---------- 


 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/magnetostatic_testcase.py
 executed on: 
   2022-05-05 13:59:23.739158

 params:  
   domain_name: pretzel_f 
   nc: 2 
   deg: 3 
   bc_type: metallic 
   source_type: dipole_J 
   source_proj: P_L2_wcurl_J 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   sol_norm: 0.0503788137787616 
   sol_ref_norm: 0.05459545398478144 
   rel_l2_error: 0.245185677494888 
 ---------- ---------- ---------- ---------- ---------- ---------- 


 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/magnetostatic_testcases.py
 executed on: 
   2022-06-12 09:11:48.393644

 params:  
   domain_name: pretzel_f 
   nc: 2 
   deg: 3 
   bc_type: metallic 
   source_type: dipole_J 
   source_proj: P_L2_wcurl_J 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   ndofs_V0: 450 
   ndofs_V1: 720 
   ndofs_V2: 288 
   sol_norm: 0.05037881377876158 
   sol_ref_norm: 0.05459545398478144 
   rel_l2_error: 0.24518567749488723 
 ---------- ---------- ---------- ---------- ---------- ---------- 



==> plots/magnetostatic_metal/pretzel_f_dipole_J_nc=4_deg=3/diag_dipole_J_P_L2_wcurl_J.txt <==

 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/magnetostatic_testcase.py
 executed on: 
   2022-05-03 05:37:12.979419

 params:  
   domain_name: pretzel_f 
   nc: 4 
   deg: 3 
   bc_type: metallic 
   source_type: dipole_J 
   source_proj: P_L2_wcurl_J 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   sol_norm: 0.054072530061660865 
   sol_ref_norm: 0.05459545398478144 
   rel_l2_error: 0.07747454071486562 
 ---------- ---------- ---------- ---------- ---------- ---------- 


 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/magnetostatic_testcase.py
 executed on: 
   2022-05-05 14:19:49.764503

 params:  
   domain_name: pretzel_f 
   nc: 4 
   deg: 3 
   bc_type: metallic 
   source_type: dipole_J 
   source_proj: P_L2_wcurl_J 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   sol_norm: 0.05407253006166088 
   sol_ref_norm: 0.05459545398478144 
   rel_l2_error: 0.07747454071486565 
 ---------- ---------- ---------- ---------- ---------- ---------- 


 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/magnetostatic_testcases.py
 executed on: 
   2022-06-12 09:13:35.669081

 params:  
   domain_name: pretzel_f 
   nc: 4 
   deg: 3 
   bc_type: metallic 
   source_type: dipole_J 
   source_proj: P_L2_wcurl_J 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   ndofs_V0: 882 
   ndofs_V1: 1512 
   ndofs_V2: 648 
   sol_norm: 0.054072530061660885 
   sol_ref_norm: 0.05459545398478144 
   rel_l2_error: 0.07747454071486497 
 ---------- ---------- ---------- ---------- ---------- ---------- 



==> plots/magnetostatic_metal/pretzel_f_dipole_J_nc=8_deg=3/diag_dipole_J_P_L2_wcurl_J.txt <==

 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/magnetostatic_testcases.py
 executed on: 
   2022-06-13 06:46:01.581838

 params:  
   domain_name: pretzel_f 
   nc: 8 
   deg: 3 
   bc_type: metallic 
   source_type: dipole_J 
   source_proj: P_L2_wcurl_J 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   ndofs_V0: 2178 
   ndofs_V1: 3960 
   ndofs_V2: 1800 
   sol_norm: 0.05458246327091257 
   sol_ref_norm: 0.05459545398478144 
   rel_l2_error: 0.018409901278020092 
 ---------- ---------- ---------- ---------- ---------- ---------- 


 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/magnetostatic_testcases.py
 executed on: 
   2022-06-12 09:15:27.623236

 params:  
   domain_name: pretzel_f 
   nc: 8 
   deg: 3 
   bc_type: metallic 
   source_type: dipole_J 
   source_proj: P_L2_wcurl_J 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   ndofs_V0: 2178 
   ndofs_V1: 3960 
   ndofs_V2: 1800 
   sol_norm: 0.054582463270912575 
   sol_ref_norm: 0.05459545398478144 
   rel_l2_error: 0.01840990127801881 
 ---------- ---------- ---------- ---------- ---------- ---------- 



==> plots/magnetostatic_vacuum/pretzel_f_dipole_J_nc=2_deg=3/diag_dipole_J_P_L2_wcurl_J.txt <==

 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/magnetostatic_testcase.py
 executed on: 
   2022-05-05 13:43:36.957968

 params:  
   domain_name: pretzel_f 
   nc: 2 
   deg: 3 
   bc_type: pseudo-vacuum 
   source_type: dipole_J 
   source_proj: P_L2_wcurl_J 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   sol_norm: 0.08761752816233939 
   sol_ref_norm: 0.09337043435734198 
   rel_l2_error: 0.16028401052605373 
 ---------- ---------- ---------- ---------- ---------- ---------- 


 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/magnetostatic_testcase.py
 executed on: 
   2022-05-05 15:33:33.522659

 params:  
   domain_name: pretzel_f 
   nc: 2 
   deg: 3 
   bc_type: pseudo-vacuum 
   source_type: dipole_J 
   source_proj: P_L2_wcurl_J 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   sol_norm: 0.08761752816233939 
   sol_ref_norm: 0.09337043435734198 
   rel_l2_error: 0.16028401052605373 
 ---------- ---------- ---------- ---------- ---------- ---------- 


 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/magnetostatic_testcases.py
 executed on: 
   2022-06-13 07:36:00.926813

 params:  
   domain_name: pretzel_f 
   nc: 2 
   deg: 3 
   bc_type: pseudo-vacuum 
   source_type: dipole_J 
   source_proj: P_L2_wcurl_J 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   ndofs_V0: 450 
   ndofs_V1: 720 
   ndofs_V2: 288 
   sol_norm: 0.08761752816233939 
   sol_ref_norm: 0.09337043435734198 
   rel_l2_error: 0.16028401052605373 
 ---------- ---------- ---------- ---------- ---------- ---------- 


 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/magnetostatic_testcases.py
 executed on: 
   2022-06-13 07:52:21.550967

 params:  
   domain_name: pretzel_f 
   nc: 2 
   deg: 3 
   bc_type: pseudo-vacuum 
   source_type: dipole_J 
   source_proj: P_L2_wcurl_J 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   ndofs_V0: 450 
   ndofs_V1: 720 
   ndofs_V2: 288 
   sol_norm: 0.08761752816233939 
   sol_ref_norm: 0.09337043435734198 
   rel_l2_error: 0.16028401052605373 
 ---------- ---------- ---------- ---------- ---------- ---------- 


 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/magnetostatic_testcases.py
 executed on: 
   2022-06-13 08:07:09.758665

 params:  
   domain_name: pretzel_f 
   nc: 2 
   deg: 3 
   bc_type: pseudo-vacuum 
   source_type: dipole_J 
   source_proj: P_L2_wcurl_J 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   ndofs_V0: 450 
   ndofs_V1: 720 
   ndofs_V2: 288 
   sol_norm: 0.08761752816233939 
   sol_ref_norm: 0.09337043435734198 
   rel_l2_error: 0.16028401052605373 
 ---------- ---------- ---------- ---------- ---------- ---------- 


 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/magnetostatic_testcases.py
 executed on: 
   2022-06-13 08:29:23.274214

 params:  
   domain_name: pretzel_f 
   nc: 2 
   deg: 3 
   bc_type: pseudo-vacuum 
   source_type: dipole_J 
   source_proj: P_L2_wcurl_J 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   ndofs_V0: 450 
   ndofs_V1: 720 
   ndofs_V2: 288 
   sol_norm: 0.08761752816233939 
   sol_ref_norm: 0.09337043435734198 
   rel_l2_error: 0.16028401052605373 
 ---------- ---------- ---------- ---------- ---------- ---------- 



==> plots/magnetostatic_vacuum/pretzel_f_dipole_J_nc=4_deg=3/diag_dipole_J_P_L2_wcurl_J.txt <==

 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/magnetostatic_testcase.py
 executed on: 
   2022-05-03 06:35:52.593135

 params:  
   domain_name: pretzel_f 
   nc: 4 
   deg: 3 
   bc_type: pseudo-vacuum 
   source_type: dipole_J 
   source_proj: P_L2_wcurl_J 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   sol_norm: 0.09308931317310704 
   sol_ref_norm: 0.09337043435734198 
   rel_l2_error: 0.058559155507841416 
 ---------- ---------- ---------- ---------- ---------- ---------- 


 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/magnetostatic_testcase.py
 executed on: 
   2022-05-05 16:13:21.102986

 params:  
   domain_name: pretzel_f 
   nc: 4 
   deg: 3 
   bc_type: pseudo-vacuum 
   source_type: dipole_J 
   source_proj: P_L2_wcurl_J 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   sol_norm: 0.09308931317310704 
   sol_ref_norm: 0.09337043435734198 
   rel_l2_error: 0.058559155507841416 
 ---------- ---------- ---------- ---------- ---------- ---------- 


 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/magnetostatic_testcases.py
 executed on: 
   2022-06-13 07:37:41.349619

 params:  
   domain_name: pretzel_f 
   nc: 4 
   deg: 3 
   bc_type: pseudo-vacuum 
   source_type: dipole_J 
   source_proj: P_L2_wcurl_J 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   ndofs_V0: 882 
   ndofs_V1: 1512 
   ndofs_V2: 648 
   sol_norm: 0.09308931317310706 
   sol_ref_norm: 0.09337043435734198 
   rel_l2_error: 0.058559155507841396 
 ---------- ---------- ---------- ---------- ---------- ---------- 


 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/magnetostatic_testcases.py
 executed on: 
   2022-06-13 08:31:06.642843

 params:  
   domain_name: pretzel_f 
   nc: 4 
   deg: 3 
   bc_type: pseudo-vacuum 
   source_type: dipole_J 
   source_proj: P_L2_wcurl_J 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   ndofs_V0: 882 
   ndofs_V1: 1512 
   ndofs_V2: 648 
   sol_norm: 0.09308931317310706 
   sol_ref_norm: 0.09337043435734198 
   rel_l2_error: 0.058559155507841396 
 ---------- ---------- ---------- ---------- ---------- ---------- 



==> plots/magnetostatic_vacuum/pretzel_f_dipole_J_nc=8_deg=3/diag_dipole_J_P_L2_wcurl_J.txt <==

 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/magnetostatic_testcases.py
 executed on: 
   2022-06-13 06:49:10.066669

 params:  
   domain_name: pretzel_f 
   nc: 8 
   deg: 3 
   bc_type: pseudo-vacuum 
   source_type: dipole_J 
   source_proj: P_L2_wcurl_J 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   ndofs_V0: 2178 
   ndofs_V1: 3960 
   ndofs_V2: 1800 
   sol_norm: 0.09340142628999984 
   sol_ref_norm: 0.09337043435734198 
   rel_l2_error: 0.024147953893860687 
 ---------- ---------- ---------- ---------- ---------- ---------- 


 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/magnetostatic_testcases.py
 executed on: 
   2022-06-13 07:24:57.872745

 params:  
   domain_name: pretzel_f 
   nc: 8 
   deg: 3 
   bc_type: pseudo-vacuum 
   source_type: dipole_J 
   source_proj: P_L2_wcurl_J 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   ndofs_V0: 2178 
   ndofs_V1: 3960 
   ndofs_V2: 1800 
   sol_norm: 0.09340142628999984 
   sol_ref_norm: 0.09337043435734198 
   rel_l2_error: 0.024147953893860687 
 ---------- ---------- ---------- ---------- ---------- ---------- 


 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/magnetostatic_testcases.py
 executed on: 
   2022-06-13 07:39:27.862068

 params:  
   domain_name: pretzel_f 
   nc: 8 
   deg: 3 
   bc_type: pseudo-vacuum 
   source_type: dipole_J 
   source_proj: P_L2_wcurl_J 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   ndofs_V0: 2178 
   ndofs_V1: 3960 
   ndofs_V2: 1800 
   sol_norm: 0.09340142628999978 
   sol_ref_norm: 0.09337043435734198 
   rel_l2_error: 0.024147953893860756 
 ---------- ---------- ---------- ---------- ---------- ---------- 


 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/magnetostatic_testcases.py
 executed on: 
   2022-06-12 08:45:42.385496

 params:  
   domain_name: pretzel_f 
   nc: 8 
   deg: 3 
   bc_type: pseudo-vacuum 
   source_type: dipole_J 
   source_proj: P_L2_wcurl_J 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   ndofs_V0: 2178 
   ndofs_V1: 3960 
   ndofs_V2: 1800 
   sol_norm: 0.09340142628999978 
   sol_ref_norm: 0.09337043435734198 
   rel_l2_error: 0.024147953893860756 
 ---------- ---------- ---------- ---------- ---------- ---------- 



==> plots/maxwell_hom_eta=170/pretzel_f_elliptic_J_nc=16_deg=3/diag_elliptic_J_tilde_Pi.txt <==

 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/maxwell_testcases.py
 executed on: 
   2022-06-11 12:37:27.575657

 params:  
   domain_name: pretzel_f 
   nc: 16 
   deg: 3 
   homogeneous: True 
   source_type: elliptic_J 
   source_proj: tilde_Pi 
   project_sol: False 
   omega: 13.038404810405298 
   gamma_h: 10 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   ndofs_V0: 6498 
   ndofs_V1: 12312 
   ndofs_V2: 5832 
   sol_norm: 0.9758603372185961 
   sol_ref_norm: 0.9821745094037904 
   rel_l2_error: 0.008288188490444472 
 ---------- ---------- ---------- ---------- ---------- ---------- 



==> plots/maxwell_hom_eta=170/pretzel_f_elliptic_J_nc=20_deg=6/diag_elliptic_J_tilde_Pi.txt <==

 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/maxwell_testcases.py
 executed on: 
   2022-06-11 12:28:58.390650

 params:  
   domain_name: pretzel_f 
   nc: 20 
   deg: 6 
   homogeneous: True 
   source_type: elliptic_J 
   source_proj: tilde_Pi 
   project_sol: False 
   omega: 13.038404810405298 
   gamma_h: 10 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   ndofs_V0: 12168 
   ndofs_V1: 23400 
   ndofs_V2: 11250 
   sol_norm: 0.9821745094037904 
   sol_ref_norm: 0.0 
   rel_l2_error: 1.0 
 ---------- ---------- ---------- ---------- ---------- ---------- 



==> plots/maxwell_hom_eta=170/pretzel_f_elliptic_J_nc=4_deg=3/diag_elliptic_J_tilde_Pi.txt <==

 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/maxwell_testcases.py
 executed on: 
   2022-06-11 12:33:52.535095

 params:  
   domain_name: pretzel_f 
   nc: 4 
   deg: 3 
   homogeneous: True 
   source_type: elliptic_J 
   source_proj: tilde_Pi 
   project_sol: False 
   omega: 13.038404810405298 
   gamma_h: 10 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   ndofs_V0: 882 
   ndofs_V1: 1512 
   ndofs_V2: 648 
   sol_norm: 0.1836171475124056 
   sol_ref_norm: 0.9821745094037904 
   rel_l2_error: 1.0011929949647511 
 ---------- ---------- ---------- ---------- ---------- ---------- 



==> plots/maxwell_hom_eta=170/pretzel_f_elliptic_J_nc=8_deg=3/diag_elliptic_J_tilde_Pi.txt <==

 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/maxwell_testcases.py
 executed on: 
   2022-06-11 12:35:39.696452

 params:  
   domain_name: pretzel_f 
   nc: 8 
   deg: 3 
   homogeneous: True 
   source_type: elliptic_J 
   source_proj: tilde_Pi 
   project_sol: False 
   omega: 13.038404810405298 
   gamma_h: 10 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   ndofs_V0: 2178 
   ndofs_V1: 3960 
   ndofs_V2: 1800 
   sol_norm: 1.4043953538205176 
   sol_ref_norm: 0.9821745094037904 
   rel_l2_error: 1.3989013303140527 
 ---------- ---------- ---------- ---------- ---------- ---------- 



==> plots/maxwell_hom_eta=50/pretzel_f_elliptic_J_nc=16_deg=3/diag_elliptic_J_tilde_Pi.txt <==

 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/maxwell_testcases.py
 executed on: 
   2022-06-11 12:25:15.943697

 params:  
   domain_name: pretzel_f 
   nc: 16 
   deg: 3 
   homogeneous: True 
   source_type: elliptic_J 
   source_proj: tilde_Pi 
   project_sol: False 
   omega: 7.0710678118654755 
   gamma_h: 10 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   ndofs_V0: 6498 
   ndofs_V1: 12312 
   ndofs_V2: 5832 
   sol_norm: 0.6391975500350688 
   sol_ref_norm: 0.6516284326400834 
   rel_l2_error: 0.02354994479331837 
 ---------- ---------- ---------- ---------- ---------- ---------- 



==> plots/maxwell_hom_eta=50/pretzel_f_elliptic_J_nc=20_deg=6/diag_elliptic_J_tilde_Pi.txt <==

 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/maxwell_testcases.py
 executed on: 
   2022-06-11 12:03:23.114414

 params:  
   domain_name: pretzel_f 
   nc: 20 
   deg: 6 
   homogeneous: True 
   source_type: elliptic_J 
   source_proj: tilde_Pi 
   project_sol: False 
   omega: 7.0710678118654755 
   gamma_h: 10 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   ndofs_V0: 12168 
   ndofs_V1: 23400 
   ndofs_V2: 11250 
   sol_norm: 0.6516284326400834 
   sol_ref_norm: 0.0 
   rel_l2_error: 1.0 
 ---------- ---------- ---------- ---------- ---------- ---------- 



==> plots/maxwell_hom_eta=50/pretzel_f_elliptic_J_nc=4_deg=3/diag_elliptic_J_tilde_Pi.txt <==

 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/maxwell_testcases.py
 executed on: 
   2022-06-11 12:10:42.374895

 params:  
   domain_name: pretzel_f 
   nc: 4 
   deg: 3 
   homogeneous: True 
   source_type: elliptic_J 
   source_proj: tilde_Pi 
   project_sol: False 
   omega: 7.0710678118654755 
   gamma_h: 10 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   ndofs_V0: 882 
   ndofs_V1: 1512 
   ndofs_V2: 648 
   sol_norm: 1.1126173771936654 
   sol_ref_norm: 0.6516284326400834 
   rel_l2_error: 1.5387532663119257 
 ---------- ---------- ---------- ---------- ---------- ---------- 



==> plots/maxwell_hom_eta=50/pretzel_f_elliptic_J_nc=8_deg=3/diag_elliptic_J_tilde_Pi.txt <==

 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/maxwell_testcases.py
 executed on: 
   2022-06-11 12:17:55.792883

 params:  
   domain_name: pretzel_f 
   nc: 8 
   deg: 3 
   homogeneous: True 
   source_type: elliptic_J 
   source_proj: tilde_Pi 
   project_sol: False 
   omega: 7.0710678118654755 
   gamma_h: 10 
   ref_nc: 20 
   ref_deg: 6 

 diags:  
   ndofs_V0: 2178 
   ndofs_V1: 3960 
   ndofs_V2: 1800 
   sol_norm: 0.6319930213348628 
   sol_ref_norm: 0.6516284326400834 
   rel_l2_error: 0.039906223305417654 
 ---------- ---------- ---------- ---------- ---------- ---------- 



==> plots/maxwell_inhom/pretzel_f_manu_maxwell_inhom_nc=16_deg=3/diag_manu_maxwell_inhom_tilde_Pi.txt <==

 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/maxwell_testcases.py
 executed on: 
   2022-06-11 12:52:43.897138

 params:  
   domain_name: pretzel_f 
   nc: 16 
   deg: 3 
   homogeneous: False 
   source_type: manu_maxwell_inhom 
   source_proj: tilde_Pi 
   project_sol: False 
   omega: 3.141592653589793 
   gamma_h: 10 
   ref_nc: 2 
   ref_deg: 2 

 diags:  
   ndofs_V0: 6498 
   ndofs_V1: 12312 
   ndofs_V2: 5832 
   sol_norm: 3.9166713181142643 
   sol_ref_norm: 3.916662095465258 
   rel_l2_error: 1.1989502777176002e-05 
   norm_Pu_ex: 3.9166537669923875 
   rel_l2_error_in_Vh: 1.2077792640160731e-05 
   curl_error (to be checked): 1.0961337184695925 
   div_error (to be checked): 1.9897656215888053 
 ---------- ---------- ---------- ---------- ---------- ---------- 



==> plots/poisson_hom/pretzel_f_manu_poisson_elliptic_nc=16_deg=3/diag_manu_poisson_elliptic_tilde_Pi.txt <==

 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/psydac/feec/multipatch/examples/poisson_testcases.py
 executed on: 
   2022-06-10 17:18:42.413240

 params:  
   domain_name: pretzel_f 
   nc: 16 
   deg: 3 
   homogeneous: True 
   source_type: manu_poisson_elliptic 
   source_proj: tilde_Pi 
   project_sol: False 
   ref_nc: 2 
   ref_deg: 2 

 diags:  
   ndofs_V0: 6498 
   ndofs_V1: 12312 
   ndofs_V2: 5832 
   sol_norm: 0.8350971148154749 
   sol_ref_norm: 0.8332143033442291 
   rel_l2_error: 0.00892145421991113 
   norm_Pu_ex: 0.8332140125048753 
   rel_l2_error_in_Vh: 0.008921490511256716 
 ---------- ---------- ---------- ---------- ---------- ---------- 


 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/psydac/feec/multipatch/examples/poisson_testcases.py
 executed on: 
   2022-06-10 18:14:42.301253

 params:  
   domain_name: pretzel_f 
   nc: 16 
   deg: 3 
   homogeneous: True 
   source_type: manu_poisson_elliptic 
   source_proj: tilde_Pi 
   project_sol: False 
   ref_nc: 2 
   ref_deg: 2 

 diags:  
   ndofs_V0: 6498 
   ndofs_V1: 12312 
   ndofs_V2: 5832 
   sol_norm: 0.8350971148154749 
   sol_ref_norm: 0.8332143033442291 
   rel_l2_error: 0.00892145421991113 
   norm_Pu_ex: 0.8332140125048753 
   rel_l2_error_in_Vh: 0.008921490511256716 
 ---------- ---------- ---------- ---------- ---------- ---------- 



==> plots/poisson_hom/pretzel_f_manu_poisson_elliptic_nc=4_deg=3/diag_manu_poisson_elliptic_tilde_Pi.txt <==

 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/psydac/feec/multipatch/examples/poisson_testcases.py
 executed on: 
   2022-06-10 17:11:52.642284

 params:  
   domain_name: pretzel_f 
   nc: 4 
   deg: 3 
   homogeneous: True 
   source_type: manu_poisson_elliptic 
   source_proj: tilde_Pi 
   project_sol: False 
   ref_nc: 2 
   ref_deg: 2 

 diags:  
   ndofs_V0: 882 
   ndofs_V1: 1512 
   ndofs_V2: 648 
   sol_norm: 1.298090540624297 
   sol_ref_norm: 0.48992741963210956 
   rel_l2_error: 0.7396261524496951 
   norm_Pu_ex: 0.4899287392950649 
   rel_l2_error_in_Vh: 0.7396260903207927 
 ---------- ---------- ---------- ---------- ---------- ---------- 


 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/psydac/feec/multipatch/examples/poisson_testcases.py
 executed on: 
   2022-06-10 17:16:42.184649

 params:  
   domain_name: pretzel_f 
   nc: 4 
   deg: 3 
   homogeneous: True 
   source_type: manu_poisson_elliptic 
   source_proj: tilde_Pi 
   project_sol: False 
   ref_nc: 2 
   ref_deg: 2 

 diags:  
   ndofs_V0: 882 
   ndofs_V1: 1512 
   ndofs_V2: 648 
   sol_norm: 1.298090540624297 
   sol_ref_norm: 0.48992741963210956 
   rel_l2_error: 0.7396261524496951 
   norm_Pu_ex: 0.4899287392950649 
   rel_l2_error_in_Vh: 0.7396260903207927 
 ---------- ---------- ---------- ---------- ---------- ---------- 


 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/psydac/feec/multipatch/examples/poisson_testcases.py
 executed on: 
   2022-06-10 18:12:40.597226

 params:  
   domain_name: pretzel_f 
   nc: 4 
   deg: 3 
   homogeneous: True 
   source_type: manu_poisson_elliptic 
   source_proj: tilde_Pi 
   project_sol: False 
   ref_nc: 2 
   ref_deg: 2 

 diags:  
   ndofs_V0: 882 
   ndofs_V1: 1512 
   ndofs_V2: 648 
   sol_norm: 1.298090540624297 
   sol_ref_norm: 0.48992741963210956 
   rel_l2_error: 0.7396261524496951 
   norm_Pu_ex: 0.4899287392950649 
   rel_l2_error_in_Vh: 0.7396260903207927 
 ---------- ---------- ---------- ---------- ---------- ---------- 



==> plots/poisson_hom/pretzel_f_manu_poisson_elliptic_nc=8_deg=3/diag_manu_poisson_elliptic_tilde_Pi.txt <==

 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/psydac/feec/multipatch/examples/poisson_testcases.py
 executed on: 
   2022-06-10 17:17:39.620148

 params:  
   domain_name: pretzel_f 
   nc: 8 
   deg: 3 
   homogeneous: True 
   source_type: manu_poisson_elliptic 
   source_proj: tilde_Pi 
   project_sol: False 
   ref_nc: 2 
   ref_deg: 2 

 diags:  
   ndofs_V0: 2178 
   ndofs_V1: 3960 
   ndofs_V2: 1800 
   sol_norm: 0.8034512063417281 
   sol_ref_norm: 0.7890505639077533 
   rel_l2_error: 0.12811519516899117 
   norm_Pu_ex: 0.7890504385601609 
   rel_l2_error_in_Vh: 0.12811508075321118 
 ---------- ---------- ---------- ---------- ---------- ---------- 


 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/psydac/feec/multipatch/examples/poisson_testcases.py
 executed on: 
   2022-06-10 18:13:41.453585

 params:  
   domain_name: pretzel_f 
   nc: 8 
   deg: 3 
   homogeneous: True 
   source_type: manu_poisson_elliptic 
   source_proj: tilde_Pi 
   project_sol: False 
   ref_nc: 2 
   ref_deg: 2 

 diags:  
   ndofs_V0: 2178 
   ndofs_V1: 3960 
   ndofs_V2: 1800 
   sol_norm: 0.8034512063417281 
   sol_ref_norm: 0.7890505639077533 
   rel_l2_error: 0.12811519516899117 
   norm_Pu_ex: 0.7890504385601609 
   rel_l2_error_in_Vh: 0.12811508075321118 
 ---------- ---------- ---------- ---------- ---------- ---------- 



==> plots/poisson_inhom/pretzel_f_manu_poisson_sincos_nc=16_deg=3/diag_manu_poisson_sincos_P_L2.txt <==

 ---------- ---------- ---------- ---------- ---------- ---------- 
 run script:  
   /Users/campos/Work/codes/pyccel/psydac/runs_ppc/../psydac/feec/multipatch/examples/poisson_testcase.py
 executed on: 
   2022-04-16 19:13:37.555069

 params:  
   domain_name: pretzel_f 
   nc: 16 
   deg: 3 
   homogeneous: False 
   source_type: manu_poisson_sincos 
   source_proj: P_L2 
   project_sol: True 
   ref_nc: 2 
   ref_deg: 2 

 diags:  
   sol_norm: 2.2801906624969406 
   sol_ref_norm: 2.280177640620003 
   rel_l2_error: 7.015130107398429e-06 
   norm_Pu_ex: 2.2801657131703172 
   rel_l2_error_in_Vh: 7.014970182432616e-06 
 ---------- ---------- ---------- ---------- ---------- ---------- 


